On building a cluster watch-list for identifying strongly lensed supernovae, gravitational waves and kilonovae

Motivated by discovering strongly-lensed supernovae, gravitational waves, and kilonovae in the 2020s, we investigate whether to build a watch-list of clusters based on observed cluster properties (i.e. lens-plane selection) or on the detectability of strongly-lensed background galaxies (i.e. source-plane selection). First, we estimate the fraction of high-redshift transient progenitors that reside in galaxies that are themselves too faint to be detected as being strongly-lensed. We find $\sim15-50$ per cent of transient progenitors reside in $z = 1-2$ galaxies too faint to be detected in surveys that reach ${\rm AB}\simeq23$, such as the Dark Energy Survey. This falls to $\ls10$ per cent at depths that will be probed by early data releases of LSST (${\rm AB}\simeq25$). Second, we estimate a conservative lower limit on the fraction of strong lensing clusters that will be missed by magnitude limited searches for multiply-imaged galaxies and giant arcs due to the faintness of such images. We find that DES-like surveys will miss $\sim75$ per cent of $10^{15}$M$_\odot$ strong lensing clusters, rising to $\sim100$ per cent of $10^{14}$M$_\odot$ clusters. Deeper surveys, such as LSST, will miss $\sim40$ per cent at $10^{15}$M$_\odot$, and $\sim95$ per cent at $10^{14}$M$_\odot$. Our results motivate building a cluster watch-list for strongly-lensed transients that includes those found by lens-plane selection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> source-plane%20strong%20lens%20search%20viability%20(CLEAN)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
